Best linear forecast of volatility in financial time series

The autocorrelation function of volatility in financial time series is fitted well by a superposition of several exponents. Such a case admits an explicit analytical solution of the problem of constructing the best linear forecast of a stationary stochastic process. We describe and apply the proposed analytical method for forecasting volatility. The leverage effect and volatility clustering are taken into account. Parameters of the predictor function are determined numerically for the Dow Jones 30 Industrial Average. Connection of the proposed method to the popular ARCH models is discussed.

==> code.txt <==
# d[i] and alpha[i] are defined as in eq.(6)
# n is the number of terms entering eq.(6)

Digits := 20;  
d[1] := 0.40; 
d[2] := 0.05; 
d[3] := 0.03; 
d[4] := 0.05;
# alpha[1] = + infinity;
alpha[2] := 1./20.; 
alpha[3] := 1./250.; 
alpha[4] := 1/1000.;

n := 4;

p := exp(-sum(alpha[j],j=1..n))*sum(
d[i]*sinh(alpha[i])
*product(cosh(alpha[k]) - phi,k = 1..i - 1)
*product(cosh(alpha[k]) - phi,k = i + 1..n)
,i = 1..n); 

eq := limit(p,alpha[1] = +infinity) = 0; 
ps := solve(eq,phi);

for i from 1 by 1 while i < 4 do
nu[i] := -ln(ps[i] - sqrt(ps[i]**2 - 1));
end do;

D4 := limit(2*exp(- sum(alpha[i1],i1=1..n) + sum(nu[i2],i2 = 1.. n - 1))*sum(d[i3]*sinh(alpha[i3]),i3 = 1..n),alpha[1] = +infinity);

# nu[i] are defined as in eq.(12)
# D4 is defined by eq.(12)
# c[i] are defined as in eq.(12)

for i from 1 by 1 while i < 5 do
c[i] :=  limit(sqrt(D4)*product(exp(- alpha[i]) - exp(- nu[k1]),k1 = 1..n - 1)
/product(exp(- alpha[i]) - exp(- alpha[k2]),k2 = 1..i-1)
/product(exp(- alpha[i]) - exp(- alpha[k3]),k3 = i+1..n),alpha[1] = +infinity);
end do;

for i from 1 by 1 while i < 5 do
unit[i] := limit(sum(c[i]*c[k]/(1 - exp(- alpha[i] - alpha[k])),k = 1 .. n)/d[i],alpha[1] = +infinity);
end do;

# we check here eq.(15)

# tau is the time horizon, the same variable as in eq.(18)
# lmax says how many weight coefficients defined by (21) and (22) we want to know 

tau := 1;
lmax := 11;

for i from 0 by 1 while i < 200 do
CF[i] := sum(c[k]*exp(- alpha[k]*i),k = 1 .. n):
end do: limit(CF[tau]/CF[0],alpha[1] = +infinity);

# eq.(21) worked

for l from 1 by 1 while l < lmax do
 limit(                                     
1/sqrt(D4)*sum(
exp(-nu[j]*(l - 1))
/product(exp(-nu[j]) - exp(-nu[i1]),i1 = 1..j - 1)
/product(exp(-nu[j]) - exp(-nu[i2]),i2 = j + 1..n - 1)
*sum(c[i3]*exp(-alpha[i3]*tau)
*product(exp(-nu[j]) - exp(-alpha[i4]),i4 = 1..i3 - 1)
*product(exp(-nu[j]) - exp(-alpha[i5]),i5 = i3 + 1..n)       
,i3 = 1..n)                                                   
,j = 1..n - 1),alpha[1] = +infinity);
end do;

# eq.(22) worked

# you must see on the screen the weight coefficients 

# specific questions can be sent to mikhail.krivoruchenko@itep.ru
#                                              or mikhail.krivoruchenko@uni-tuebingen.de
#                                              or mikhail.krivoruchenko@metronome.it

